Card guessing after an asymmetric riffle shuffle

We consider a card guessing game with complete feedback. An ordered deck of $n$ cards labeled $1$ up to $n$ is riffle-shuffled exactly one time. Given a value $p\in(0{,}1)\setminus\{\frac12\}$, the riffle shuffle is assumed to be unbalanced, such that the cut is expected to happen at position $p\cdot n$. The goal of the game is to maximize the number of correct guesses of the cards: one after another a single card is drawn from the top, and shown to the guesser until no cards remain. We provide a detailed analysis of the optimal guessing strategy and study the distribution of the number of correct guesses.

==> unRifflePoints.csv <==
x,y
1,0.00
2,0.1275
3,0.21675
4,0.27635625
5,0.31320375
6,0.332778984375
7,0.3394345640625
8,0.336605942695312
9,0.326988630046875
10,0.312682877482324
11,0.295311606511084
12,0.276116352087864
13,0.25603516284511
14,0.249634283773982
15,0.247553998075866
16,0.242793344266714
17,0.23585639157338
18,0.227208323882356
19,0.217267959712503
20,0.206404561726877
21,0.206404561726877
22,0.204684523712487
23,0.201452662811763
24,0.196919977898499
25,0.191293692815684
26,0.184772316924241
27,0.180153009001135
28,0.179761372025045
29,0.178263360591503
30,0.175767673543222
31,0.172387525975083
32,0.168237455905313
33,0.163430671450875
34,0.161796364736366
35,0.161238446237276
36,0.159894792518632
37,0.157831633905488
38,0.155118902697737
39,0.151828501731422
40,0.148032789188136

